Accelerating FRB Search: Dataset and Methods

Fast Radio Burst (FRB) is an extremely energetic cosmic phenomenon of short duration. Discovered only recently and with its origin still unknown, FRBs have already started to play a significant role in studying the distribution and evolution of matter in the universe. FRBs can only be observed through radio telescopes, which produce petabytes of data, rendering the search for FRB a challenging task. Traditional techniques are computationally expensive, time-consuming, and generally biased against weak signals. Various machine learning algorithms have been developed and employed, all of which require substantial datasets. We here introduce the FAST dataset for Fast Radio bursts EXploration (FAST-FREX), built upon the observations obtained by the Five-hundred-meter Aperture Spherical radio Telescope (FAST). Our dataset comprises 600 positive samples of observed FRB signals from three sources and 1000 negative samples of noise and Radio Frequency Interference (RFI). Furthermore, we provide a machine learning algorithm, Radio Single-Pulse Detection Algorithm Based on Visual Morphological Features (RaSPDAM), with significant improvements in efficiency and accuracy for FRB search. We also employed the benchmark comparison between conventional single-pulse search softwares, namely PRESTO and Heimdall, and RaSPDAM. RaSPDAMv2 achieves an average precision of 97% and an average recall of 83%, with notable enhancements in computational performance. Future machine learning algorithms can use this as a reference point to measure their performance and help the potential improvements. By enabling more accurate and efficient detection of transient radio events, our work facilitates the FRB and pulsars search pipeline, enhances the potential for discovering new astrophysical phenomena.

==> datafile4.txt <==
Title: Accelerating FRB Search: Dataset and Methods
Authors: Guo X., Wang H., Xiao Y., Chen H.-Y., Ke Y., Miao C., Wang P., Li D., 
         Jin C., He L., Feng Y., Zhang Y.-K., Xu J., Chen G.
Table: Parameters of 600 Positive Samples in Dataset
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label      Explanations
--------------------------------------------------------------------------------
   1- 21 A21    ---     File       Burst file name
  23- 33 A11    ---     Source     Source identifier
  35- 45 F11.5  d       MJD        Modified Julian Date
  47- 52 F6.2   pc.cm-3 DM         Dispersion Measure
  54- 59 F6.4   s       ToA        Time of Arrival
  61- 65 F5.2   ms      FWHM       Full Width at Half Maximum
  67- 69 I3     MHz     Bandwidth  Bandwidth
  71- 78 F8.6   Jy      Flux       Peak flux density
  80- 85 F6.4   Jy.ms   Fluence    Fluence
--------------------------------------------------------------------------------
FRB20121102_0001.fits FRB20121102 58724.87756 567.3  3.0926  6.13 110 0.012831 0.0787 
FRB20121102_0002.fits FRB20121102 58724.88513 565.1  3.3074  2.83 400 0.26905  0.7614 
FRB20121102_0003.fits FRB20121102 58724.88637 565.8  1.0731  8.51 160 0.00627  0.0534 
FRB20121102_0004.fits FRB20121102 58724.88758 567.6  4.1216  5.49 200 0.01248  0.0685 
FRB20121102_0005.fits FRB20121102 58724.8911  565.8  1.2662  7.99 230 0.00794  0.0635 
FRB20121102_0006.fits FRB20121102 58724.93325 564.1  4.1918  2.01 320 0.0585   0.1176 
FRB20121102_0007.fits FRB20121102 58724.94249 568.1  3.0237  5.41 230 0.01315  0.0711 
FRB20121102_0008.fits FRB20121102 58724.95614 568.   3.5371  4.6  190 0.01413  0.065  
FRB20121102_0009.fits FRB20121102 58724.97639 564.   4.4543  5.19 190 0.01614  0.0838 
FRB20121102_0010.fits FRB20121102 58725.87599 567.1  1.2409  2.85 250 0.13023  0.3712 
FRB20121102_0011.fits FRB20121102 58725.87621 562.3  0.6020  6.13 210 0.00446  0.0274 
FRB20121102_0012.fits FRB20121102 58725.88178 565.9  0.2708  6.26 290 0.0065   0.0407 
FRB20121102_0013.fits FRB20121102 58725.88564 566.   2.0624  3.84 150 0.01454  0.0559 
FRB20121102_0014.fits FRB20121102 58725.88943 564.5  2.0019  2.03 100 0.14407  0.2925 
FRB20121102_0015.fits FRB20121102 58725.89072 566.1  3.2988  4.44 100 0.06265  0.2782 
FRB20121102_0016.fits FRB20121102 58725.89318 564.5  4.3049  3.12 100 0.09759  0.3045 
FRB20121102_0017.fits FRB20121102 58725.89696 559.7  0.4314  3.66 180 0.02089  0.0766 
FRB20121102_0018.fits FRB20121102 58725.89877 568.5  3.3153  8.88 130 0.01146  0.1017 
FRB20121102_0019.fits FRB20121102 58725.90072 566.7  4.4214  4.92 130 0.01306  0.0642 
FRB20121102_0020.fits FRB20121102 58725.91554 568.5  2.9621  5.89 200 0.01822  0.1073 
FRB20121102_0021.fits FRB20121102 58725.91635 566.   2.3250  3.38 120 0.0094   0.0318 
FRB20121102_0022.fits FRB20121102 58725.91764 566.   3.5363  3.37 105 0.01415  0.0478 
FRB20121102_0023.fits FRB20121102 58725.9189  566.   1.7267  3.54 200 0.01022  0.0362 
FRB20121102_0024.fits FRB20121102 58725.92026 566.3  3.3744  1.92 150 0.15473  0.2971 
FRB20121102_0025.fits FRB20121102 58725.92985 563.2  2.0739  4.54 220 0.00919  0.0417 
FRB20121102_0026.fits FRB20121102 58725.93131 567.6  1.3954  7.91 290 0.01508  0.1192 
FRB20121102_0027.fits FRB20121102 58725.93237 566.   4.0378  3.81 300 0.01373  0.0523 
FRB20121102_0028.fits FRB20121102 58725.93294 569.4  0.8811  2.72 140 0.0085   0.0231 
FRB20121102_0029.fits FRB20121102 58725.94049 569.4  0.5990  3.52 280 0.01428  0.0503 
FRB20121102_0030.fits FRB20121102 58725.9409  566.   3.9965  4.04 180 0.0125   0.0505 
FRB20121102_0031.fits FRB20121102 58725.94223 566.   3.0291  2.9  210 0.02341  0.068  
FRB20121102_0032.fits FRB20121102 58725.95399 565.7  4.5690  5.45 200 0.07952  0.4334 
FRB20121102_0033.fits FRB20121102 58725.95541 554.5  1.0340  4.31 160 0.00709  0.0306 
FRB20121102_0034.fits FRB20121102 58725.9566  567.   0.0760  3.47 100 0.06263  0.2173 
FRB20121102_0035.fits FRB20121102 58725.9583  569.   1.1831  5.89 150 0.05868  0.3456 
FRB20121102_0036.fits FRB20121102 58725.96176 570.   1.6019 10.3  100 0.03169  0.3264 
FRB20121102_0037.fits FRB20121102 58725.96432 565.9  4.2382  9.14 200 0.10011  0.915  
FRB20121102_0038.fits FRB20121102 58725.9665  564.6  2.3964  2.55 300 0.24736  0.6308 
FRB20121102_0039.fits FRB20121102 58725.97352 566.   0.3103  4.06 200 0.01802  0.0732 
FRB20121102_0040.fits FRB20121102 58725.97785 566.   1.6335  4.03 200 0.01309  0.0527 
FRB20121102_0041.fits FRB20121102 58725.98146 567.9  2.8102  8.52 250 0.03788  0.3227 
FRB20121102_0042.fits FRB20121102 58725.98847 566.   2.1579  3.75 100 0.00924  0.0346 
FRB20121102_0043.fits FRB20121102 58725.99225 563.7  0.8485  3.19 140 0.00901  0.0288 
FRB20121102_0044.fits FRB20121102 58725.99259 566.   2.7917  2.67 150 0.01783  0.0475 
FRB20121102_0045.fits FRB20121102 58725.99453 563.   2.1191  5.33  50 0.04107  0.2189 
FRB20121102_0046.fits FRB20121102 58725.9983  570.   0.8389  5.52 100 0.0475   0.2622 
FRB20121102_0047.fits FRB20121102 58726.9185  564.6  3.3889  2.6  200 0.14299  0.3718 
FRB20121102_0048.fits FRB20121102 58726.92158 568.9  4.1755  7.53 170 0.0083   0.0625 
FRB20121102_0049.fits FRB20121102 58726.92408 566.3  0.6134  4.45 330 0.0126   0.0561 
FRB20121102_0050.fits FRB20121102 58726.92772 550.6  2.6145  4.44  65 0.01136  0.0505 
FRB20121102_0051.fits FRB20121102 58726.92802 564.5  3.4432  6.96 120 0.01402  0.0975 
FRB20121102_0052.fits FRB20121102 58726.93712 566.   1.4909  2.88 170 0.00732  0.0211 
FRB20121102_0053.fits FRB20121102 58726.94971 565.6  0.7280  4.64  50 0.04632  0.2149 
FRB20121102_0054.fits FRB20121102 58726.96581 566.2  0.5840  3.01 100 0.0511   0.1538 
FRB20121102_0055.fits FRB20121102 58726.96834 567.9  0.0790  5.23 300 0.07034  0.3679 
FRB20121102_0056.fits FRB20121102 58726.99613 568.5  4.2030  3.74 195 0.00414  0.0155 
FRB20121102_0057.fits FRB20121102 58727.00019 566.   3.0518  3.85 180 0.00893  0.0343 
FRB20121102_0058.fits FRB20121102 58727.00142 566.   3.3179  4.11 100 0.01053  0.0433 
FRB20121102_0059.fits FRB20121102 58727.00404 566.   4.4402  3.99 180 0.01041  0.0415 
FRB20121102_0060.fits FRB20121102 58727.00522 569.4  0.9801  3.35  75 0.00256  0.0086 
FRB20121102_0061.fits FRB20121102 58727.01219 568.5  0.2050  7.54 160 0.01059  0.0799 
FRB20121102_0062.fits FRB20121102 58727.01422 566.   1.1606  3.72 110 0.01279  0.0476 
FRB20121102_0063.fits FRB20121102 58727.02681 565.7  0.0360  4.75 350 0.10944  0.5198 
FRB20121102_0064.fits FRB20121102 58727.02699 566.   0.6551  3.98 250 0.01353  0.0538 
FRB20121102_0065.fits FRB20121102 58727.0296  566.   2.8529  3.58 170 0.01324  0.0474 
FRB20121102_0066.fits FRB20121102 58727.04422 566.   2.9126  2.1  150 0.01969  0.0413 
FRB20121102_0067.fits FRB20121102 58727.07798 563.2  1.9210  5.23  30 0.0087   0.0455 
FRB20121102_0068.fits FRB20121102 58727.08786 564.5  0.8655  6.56 150 0.01417  0.0929 
FRB20121102_0069.fits FRB20121102 58727.09232 565.8  1.9720 10.94 400 0.04737  0.5182 
FRB20121102_0070.fits FRB20121102 58727.09706 567.6  0.5870  8.82 165 0.00875  0.0772 
FRB20121102_0071.fits FRB20121102 58727.90379 566.   1.8139  4.04 460 0.09887  0.3996 
FRB20121102_0072.fits FRB20121102 58727.90656 565.   1.7979  4.75 140 0.00606  0.0288 
FRB20121102_0073.fits FRB20121102 58727.91153 567.2  0.3777  2.62 110 0.00483  0.0127 
FRB20121102_0074.fits FRB20121102 58727.91526 567.2  0.2896  8.12  90 0.0048   0.039  
FRB20121102_0075.fits FRB20121102 58727.91574 563.8  2.8607  2.81 300 0.5953   1.6728 
FRB20121102_0076.fits FRB20121102 58727.92178 566.   2.8659  3.83 190 0.03688  0.1411 
FRB20121102_0077.fits FRB20121102 58727.92596 561.   3.3395  4.   170 0.00746  0.0298 
FRB20121102_0078.fits FRB20121102 58727.92854 562.8  1.3202  3.78 100 0.09252  0.3497 
FRB20121102_0079.fits FRB20121102 58727.93819 566.   2.6919  4.55 175 0.01228  0.0559 
FRB20121102_0080.fits FRB20121102 58727.95377 564.5  0.2191  3.15 102 0.00722  0.0227 
FRB20121102_0081.fits FRB20121102 58727.9627  569.   1.1860  4.03 105 0.01444  0.0582 
FRB20121102_0082.fits FRB20121102 58727.96275 567.6  0.1072  5.46 110 0.00989  0.054  
FRB20121102_0083.fits FRB20121102 58727.96395 566.   1.6053  3.13 210 0.01259  0.0394 
FRB20121102_0084.fits FRB20121102 58727.96483 552.4  2.6858  7.35 175 0.00482  0.0354 
FRB20121102_0085.fits FRB20121102 58727.96512 566.   1.4534  4.37 130 0.01041  0.0455 
FRB20121102_0086.fits FRB20121102 58727.97165 565.5  0.9240  3.86 200 0.06539  0.2524 
FRB20121102_0087.fits FRB20121102 58727.98961 565.5  2.5525  6.47 350 0.70504  4.5616 
FRB20121102_0088.fits FRB20121102 58727.99693 566.7  1.2139  6.47 130 0.00498  0.0322 
FRB20121102_0089.fits FRB20121102 58727.99986 565.6  3.6556  3.5   50 0.04882  0.1709 
FRB20121102_0090.fits FRB20121102 58728.00245 566.1  2.2279  3.38 200 0.04817  0.1628 
FRB20121102_0091.fits FRB20121102 58728.00686 562.6  2.3000  5.93 400 0.10736  0.6366 
FRB20121102_0092.fits FRB20121102 58728.01267 566.6  2.1056  8.9  100 0.03219  0.2865 
FRB20121102_0093.fits FRB20121102 58728.01462 569.   0.1214  5.42 125 0.00457  0.0248 
FRB20121102_0094.fits FRB20121102 58728.02096 565.1  3.4972  3.71 200 0.7118   2.6408 
FRB20121102_0095.fits FRB20121102 58728.02325 563.7  0.4322  6.2  180 0.00949  0.0588 
FRB20121102_0096.fits FRB20121102 58728.0269  558.9  0.4844  8.52 400 0.00169  0.0144 
FRB20121102_0097.fits FRB20121102 58728.05237 566.   3.2574  2.9  300 0.0127   0.0369 
FRB20121102_0098.fits FRB20121102 58728.0573  570.   2.5815  9.26 250 0.10363  0.9596 
FRB20121102_0099.fits FRB20121102 58728.0691  566.   4.1637  3.03 400 0.01095  0.0332 
FRB20121102_0100.fits FRB20121102 58728.07772 567.   3.4837  3.53 200 0.09654  0.3408 
FRB20121102_0101.fits FRB20121102 58728.98495 564.3  2.2867  2.69  50 0.08237  0.2216 
FRB20121102_0102.fits FRB20121102 58728.98842 567.2  3.2979  6.04 150 0.08738  0.5278 
FRB20121102_0103.fits FRB20121102 58728.99392 566.   4.6156  3.24 200 0.18703  0.606  
FRB20121102_0104.fits FRB20121102 58729.00494 568.3  4.4047  4.41 400 0.0647   0.2853 
FRB20121102_0105.fits FRB20121102 58729.0085  569.   0.5212  6.05  50 0.03638  0.2201 
FRB20121102_0106.fits FRB20121102 58729.01463 568.   2.3417  4.05 150 0.05107  0.2068 
FRB20121102_0107.fits FRB20121102 58729.01705 564.6  0.2937  2.02  50 0.0867   0.1751 
FRB20121102_0108.fits FRB20121102 58729.01805 564.7  1.9315  2.88 400 0.0101   0.0291 
FRB20121102_0109.fits FRB20121102 58729.01846 563.1  4.4809  2.2  200 0.16156  0.3554 
FRB20121102_0110.fits FRB20121102 58729.02395 565.4  1.2113  3.15 100 0.07467  0.2352 
FRB20121102_0111.fits FRB20121102 58729.02706 565.1  0.1473  5.27 150 0.04704  0.2479 
FRB20121102_0112.fits FRB20121102 58729.04583 566.6  0.5030  6.79 150 0.05874  0.3988 
FRB20121102_0113.fits FRB20121102 58729.04737 563.5  2.5113  2.21 200 0.11853  0.262  
FRB20121102_0114.fits FRB20121102 58729.05123 563.8  3.7266  3.44 300 0.1523   0.5239 
FRB20121102_0115.fits FRB20121102 58729.05518 568.4  1.6226  5.63 200 0.04226  0.2379 
FRB20121102_0116.fits FRB20121102 58729.05609 561.5  3.0189  5.62 190 0.00628  0.0352 
FRB20121102_0117.fits FRB20121102 58729.06361 569.4  2.9349  8.41 150 0.06767  0.5691 
FRB20121102_0118.fits FRB20121102 58729.06916 569.5  3.0995  4.12 150 0.18388  0.7576 
FRB20121102_0119.fits FRB20121102 58729.07307 564.9  3.0734  2.1  300 0.58318  1.2247 
FRB20121102_0120.fits FRB20121102 58730.87132 568.1  3.4382  7.98 100 0.00909  0.0725 
FRB20121102_0121.fits FRB20121102 58730.87347 567.   1.2238  6.88 150 0.05711  0.3929 
FRB20121102_0122.fits FRB20121102 58730.88025 569.5  2.2721  8.43  50 0.0387   0.3262 
FRB20121102_0123.fits FRB20121102 58730.88097 568.1  1.6585  1.79 200 0.00723  0.0129 
FRB20121102_0124.fits FRB20121102 58730.89092 568.9  1.0673 10.11 200 0.04934  0.4988 
FRB20121102_0125.fits FRB20121102 58730.89453 566.9  0.5608  3.56 250 0.10085  0.359  
FRB20121102_0126.fits FRB20121102 58730.90048 566.2  0.6540  4.05 250 0.10584  0.4287 
FRB20121102_0127.fits FRB20121102 58730.90213 567.   1.5877  4.89 400 0.07947  0.3886 
FRB20121102_0128.fits FRB20121102 58730.90753 563.6  4.1419  2.71 200 0.44693  1.2112 
FRB20121102_0129.fits FRB20121102 58730.90783 566.9  1.9505  7.29 200 0.04506  0.3285 
FRB20121102_0130.fits FRB20121102 58732.86875 562.8  1.1306  5.94  90 0.00696  0.0414 
FRB20121102_0131.fits FRB20121102 58732.8689  566.   2.2367  3.76 170 0.01011  0.0381 
FRB20121102_0132.fits FRB20121102 58732.87047 566.   2.1816  3.54 170 0.01775  0.0627 
FRB20121102_0133.fits FRB20121102 58732.87607 566.   0.7087  3.13 105 0.0186   0.0582 
FRB20121102_0134.fits FRB20121102 58732.87836 563.7  2.3886  7.2   80 0.00608  0.0438 
FRB20121102_0135.fits FRB20121102 58732.87877 569.4  1.6878  8.56 140 0.00898  0.0768 
FRB20121102_0136.fits FRB20121102 58732.95231 565.9  1.0176  7.53 130 0.00778  0.0586 
FRB20121102_0137.fits FRB20121102 58732.95423 566.7  0.0672  2.96 110 0.00692  0.0205 
FRB20121102_0138.fits FRB20121102 58732.95433 564.1  0.6848  5.71 200 0.00954  0.0544 
FRB20121102_0139.fits FRB20121102 58732.95621 566.   2.9801  2.36 130 0.01475  0.0348 
FRB20121102_0140.fits FRB20121102 58732.95934 567.2  2.5572  7.3  160 0.00721  0.0526 
FRB20121102_0141.fits FRB20121102 58732.96003 568.4  3.8131  4.81 100 0.08157  0.3924 
FRB20121102_0142.fits FRB20121102 58732.96073 565.4  0.5333  3.53 120 0.01096  0.0387 
FRB20121102_0143.fits FRB20121102 58732.96268 565.4  0.0903  4.14 210 0.39424  1.6337 
FRB20121102_0144.fits FRB20121102 58732.96286 566.   3.9247  2.83 130 0.01545  0.0437 
FRB20121102_0145.fits FRB20121102 58732.96467 567.6  3.1886  4.18 100 0.00914  0.0382 
FRB20121102_0146.fits FRB20121102 58732.96766 566.   3.0219  4.61 160 0.01191  0.0549 
FRB20121102_0147.fits FRB20121102 58732.9727  566.   4.0211  3.17  30 0.01006  0.0319 
FRB20121102_0148.fits FRB20121102 58732.9731  566.   0.3464  1.85 120 0.01839  0.034  
FRB20121102_0149.fits FRB20121102 58732.97436 566.   1.0993  2.18 140 0.01223  0.0266 
FRB20121102_0150.fits FRB20121102 58732.97558 566.   1.2829  4.04 130 0.01217  0.0492 
FRB20121102_0151.fits FRB20121102 58732.97641 565.   2.6086  6.6  130 0.00957  0.0632 
FRB20121102_0152.fits FRB20121102 58732.97759 567.2  0.8794 78.52 170 0.00999  0.7844 
FRB20121102_0153.fits FRB20121102 58732.97994 567.3  4.2107  6.15 250 0.0741   0.4557 
FRB20121102_0154.fits FRB20121102 58732.98207 566.   1.4323  3.73 260 0.01173  0.0438 
FRB20121102_0155.fits FRB20121102 58732.98576 567.2  4.1596  3.29 100 0.06227  0.2049 
FRB20121102_0156.fits FRB20121102 58732.98655 559.7  0.9680  2.4   70 0.00519  0.0125 
FRB20121102_0157.fits FRB20121102 58732.99195 565.4  0.6422  7.54  90 0.00767  0.0579 
FRB20121102_0158.fits FRB20121102 58733.90523 564.5  0.4174  2.67 400 0.84239  2.2492 
FRB20121102_0159.fits FRB20121102 58733.91736 565.9  4.3268  0.34 105 0.00474  0.0016 
FRB20121102_0160.fits FRB20121102 58733.91851 566.1  3.6670  2.65 100 0.07565  0.2005 
FRB20121102_0161.fits FRB20121102 58733.91876 567.9  0.0511  5.55 250 0.06527  0.3623 
FRB20121102_0162.fits FRB20121102 58733.91948 565.5  3.3249  2.26 120 0.09033  0.2042 
FRB20121102_0163.fits FRB20121102 58733.92254 562.6  2.9314  1.08  50 0.0421   0.0455 
FRB20121102_0164.fits FRB20121102 58733.92316 564.2  0.4492  1.83 100 0.07733  0.1415 
FRB20121102_0165.fits FRB20121102 58733.93106 566.   3.2304  3.94 180 0.00841  0.0331 
FRB20121102_0166.fits FRB20121102 58733.93123 565.6  0.0597  4.61  70 0.01811  0.0836 
FRB20121102_0167.fits FRB20121102 58735.01934 564.4  3.1493  5.92 200 0.07251  0.4293 
FRB20121102_0168.fits FRB20121102 58735.02504 568.4  4.4950  3.66 230 0.05453  0.1996 
FRB20121102_0169.fits FRB20121102 58735.02663 566.7  0.9791 21.27 400 0.0311   0.6615 
FRB20121102_0170.fits FRB20121102 58735.02707 563.9  0.4344  2.58 350 0.67999  1.7544 
FRB20121102_0171.fits FRB20121102 58735.02846 566.1  0.6257  5.38 180 0.08944  0.4812 
FRB20121102_0172.fits FRB20121102 58735.02903 562.8  2.6206  6.74 130 0.00745  0.0502 
FRB20121102_0173.fits FRB20121102 58735.03188 562.6  3.5275  1.99 100 0.09554  0.1901 
FRB20121102_0174.fits FRB20121102 58735.03225 567.6  3.0726  4.07 150 0.09726  0.3959 
FRB20121102_0175.fits FRB20121102 58735.03723 567.4  2.1610  5.02 200 0.07755  0.3893 
FRB20121102_0176.fits FRB20121102 58735.04017 566.5  4.0428  4.49 300 0.06999  0.3143 
FRB20121102_0177.fits FRB20121102 58735.04043 568.3  2.0596 11.01 300 0.04435  0.4883 
FRB20121102_0178.fits FRB20121102 58735.04416 563.   4.6303  3.71 250 0.09052  0.3358 
FRB20121102_0179.fits FRB20121102 58735.04608 565.   3.2099  7.5  132 0.00654  0.0491 
FRB20121102_0180.fits FRB20121102 58736.96951 569.5  2.4488  8.85 110 0.04439  0.3929 
FRB20121102_0181.fits FRB20121102 58736.97536 566.5  0.9557  4.58 450 0.04668  0.2138 
FRB20121102_0182.fits FRB20121102 58736.98094 564.3  4.4411  2.86 300 0.32433  0.9276 
FRB20121102_0183.fits FRB20121102 58736.98189 567.2  1.6646  7.33 400 0.04762  0.3491 
FRB20121102_0184.fits FRB20121102 58736.98387 566.7  0.6317  4.19 120 0.05879  0.2463 
FRB20121102_0185.fits FRB20121102 58736.98432 566.7  3.0716  7.06 150 0.05033  0.3553 
FRB20121102_0186.fits FRB20121102 58736.98563 567.7  1.6761  5.03 250 0.04024  0.2024 
FRB20121102_0187.fits FRB20121102 58736.98838 569.8  0.9442  6.87 100 0.04001  0.2749 
FRB20121102_0188.fits FRB20121102 58736.99206 563.6  3.8486  3.52 350 0.13712  0.4827 
FRB20121102_0189.fits FRB20121102 58736.99293 563.5  0.3799  2.99 150 0.08017  0.2397 
FRB20121102_0190.fits FRB20121102 58738.95952 566.   3.9626  4.49 200 0.01015  0.0456 
FRB20121102_0191.fits FRB20121102 58738.96014 559.7  1.9365  6.61 170 0.0104   0.0688 
FRB20121102_0192.fits FRB20121102 58738.96335 565.8  0.2539  3.95  50 0.00681  0.0269 
FRB20121102_0193.fits FRB20121102 58738.96367 565.8  1.1001  5.77  50 0.00734  0.0424 
FRB20121102_0194.fits FRB20121102 58738.96742 567.1  1.5596  8.61 100 0.00453  0.039  
FRB20121102_0195.fits FRB20121102 58738.96876 565.1  1.0335  6.79  50 0.00912  0.0619 
FRB20121102_0196.fits FRB20121102 58738.97076 568.5  4.2439  3.45  50 0.0077   0.0266 
FRB20121102_0197.fits FRB20121102 58738.97434 564.8  4.4162  4.06 200 0.00792  0.0322 
FRB20121102_0198.fits FRB20121102 58738.97624 564.9  2.5251  1.91  50 0.01044  0.0199 
FRB20121102_0199.fits FRB20121102 58738.97667 563.8  2.5964  2.84  50 0.0079   0.0224 
FRB20121102_0200.fits FRB20121102 58738.97741 566.1  0.7432  5.51  50 0.0093   0.0512 
FRB20121102_0201.fits FRB20121102 58738.9778  565.5  0.5270  0.5  100 0.0095   0.0048 
FRB20121102_0202.fits FRB20121102 58738.97869 566.4  0.1743  5.32 150 0.01406  0.0748 
FRB20121102_0203.fits FRB20121102 58738.98134 567.9  3.5519  3.63 100 0.01496  0.0543 
FRB20121102_0204.fits FRB20121102 58738.9872  565.2  1.0840  7.34 150 0.00843  0.0619 
FRB20121102_0205.fits FRB20121102 58738.98816 565.5  1.7002  8.47 150 0.00545  0.0462 
FRB20121102_0206.fits FRB20121102 58738.9891  566.4  3.8809  2.46 200 0.0073   0.018  
FRB20121102_0207.fits FRB20121102 58738.98977 566.8  3.2075  7.    50 0.00687  0.0481 
FRB20121102_0208.fits FRB20121102 58738.9902  569.3  0.5342  6.05  50 0.00709  0.0429 
FRB20121102_0209.fits FRB20121102 58738.99141 568.3  0.1097  8.1  180 0.01024  0.0829 
FRB20121102_0210.fits FRB20121102 58738.995   566.7  1.5651  3.69 100 0.00457  0.0169 
FRB20121102_0211.fits FRB20121102 58741.87871 565.7  0.1428  2.82 400 0.01089  0.0307 
FRB20121102_0212.fits FRB20121102 58741.89634 566.1  4.2045  2.12 300 0.18462  0.3914 
FRB20121102_0213.fits FRB20121102 58742.89231 565.6  0.9329  8.39 100 0.00624  0.0524 
FRB20121102_0214.fits FRB20121102 58742.90336 564.5  1.0690  4.21 105 0.0044   0.0185 
FRB20121102_0215.fits FRB20121102 58743.92509 562.8  3.3248  3.94 100 0.01634  0.0644 
FRB20121102_0216.fits FRB20121102 58743.92581 566.5  0.7273  6.2  150 0.00954  0.0592 
FRB20121102_0217.fits FRB20121102 58743.9406  566.6  1.4758  3.14 150 0.01919  0.0603 
FRB20121102_0218.fits FRB20121102 58743.94263 564.1  1.9594  4.1  400 0.01628  0.0668 
FRB20121102_0219.fits FRB20121102 58744.87502 566.   3.3659  4.77 140 0.01329  0.0633 
FRB20121102_0220.fits FRB20121102 58744.88425 566.   2.7010  3.92 120 0.00631  0.0247 
FRB20121102_0221.fits FRB20121102 58744.89612 566.   0.6872  2.84  80 0.0208   0.0591 
FRB20121102_0222.fits FRB20121102 58744.90237 566.3  1.5909  6.58 340 0.00907  0.0597 
FRB20121102_0223.fits FRB20121102 58745.93086 567.7  0.5357  4.22  50 0.00805  0.034  
FRB20121102_0224.fits FRB20121102 58745.93325 566.4  0.9162  6.4  100 0.00688  0.044  
FRB20121102_0225.fits FRB20121102 58745.93452 566.7  1.8966  3.52 100 0.00743  0.0262 
FRB20121102_0226.fits FRB20121102 58745.93759 566.   2.7633  3.72 100 0.00965  0.0359 
FRB20121102_0227.fits FRB20121102 58745.9404  569.   4.4028  3.25 100 0.00748  0.0243 
FRB20121102_0228.fits FRB20121102 58745.94174 566.2  1.3921  5.21 100 0.00895  0.0466 
FRB20121102_0229.fits FRB20121102 58745.94395 568.2  2.7188  9.99 100 0.0052   0.052  
FRB20121102_0230.fits FRB20121102 58745.94534 563.4  4.3974  2.66  60 0.02165  0.0576 
FRB20121102_0231.fits FRB20121102 58745.94721 567.2  2.9940  2.58  50 0.01108  0.0286 
FRB20121102_0232.fits FRB20121102 58745.9476  566.9  4.4542  7.93 100 0.00538  0.0427 
FRB20121102_0233.fits FRB20121102 58745.94768 566.2  1.9311  3.35  45 0.00975  0.0327 
FRB20121102_0234.fits FRB20121102 58745.95058 564.9  3.9395  5.05 300 0.0076   0.0384 
FRB20121102_0235.fits FRB20121102 58745.95123 565.3  2.4797 10.27 200 0.00768  0.0789 
FRB20121102_0236.fits FRB20121102 58745.96002 567.5  1.2064  5.68 100 0.01042  0.0592 
FRB20121102_0237.fits FRB20121102 58745.96086 566.   4.2464  9.55 100 0.00507  0.0484 
FRB20121102_0238.fits FRB20121102 58745.96216 565.3  2.4716  4.26 200 0.00936  0.0399 
FRB20121102_0239.fits FRB20121102 58745.9653  565.   1.8612  3.62  80 0.01498  0.0542 
FRB20121102_0240.fits FRB20121102 58746.86415 568.7  4.1699  5.08 100 0.01205  0.0612 
FRB20121102_0241.fits FRB20121102 58746.86959 567.   2.7811 11.49 400 0.02209  0.2538 
FRB20121102_0242.fits FRB20121102 58746.86982 567.   2.8310  6.83 400 0.02287  0.1562 
FRB20121102_0243.fits FRB20121102 58746.86996 568.   2.6960  7.75  50 0.00832  0.0645 
FRB20121102_0244.fits FRB20121102 58746.87026 565.5  2.5361  4.96 150 0.00965  0.0479 
FRB20121102_0245.fits FRB20121102 58746.87225 568.2  1.2516  3.84 100 0.01288  0.0495 
FRB20121102_0246.fits FRB20121102 58746.87421 567.2  1.2864  3.3  100 0.02187  0.0722 
FRB20121102_0247.fits FRB20121102 58746.87676 565.4  3.2958  3.75 150 0.01582  0.0593 
FRB20121102_0248.fits FRB20121102 58746.88144 565.9  2.8998  5.67 100 0.00553  0.0314 
FRB20121102_0249.fits FRB20121102 58746.88301 562.9  2.9836  2.81 300 0.02487  0.0699 
FRB20121102_0250.fits FRB20121102 58746.88367 567.8  1.6313  3.    34 0.00866  0.026  
FRB20121102_0251.fits FRB20121102 58746.88573 566.5  0.7936  4.92 150 0.00758  0.0373 
FRB20121102_0252.fits FRB20121102 58746.88867 566.7  2.2947  6.28 400 0.02551  0.1602 
FRB20121102_0253.fits FRB20121102 58746.89303 563.6  1.1133  2.95  50 0.0141   0.0416 
FRB20121102_0254.fits FRB20121102 58746.89315 566.3  1.7203  6.65 200 0.00297  0.0198 
FRB20121102_0255.fits FRB20121102 58746.89415 567.2  4.5206  5.3  100 0.00696  0.0369 
FRB20121102_0256.fits FRB20121102 58746.89449 564.7  0.7122  3.99 200 0.0228   0.091  
FRB20121102_0257.fits FRB20121102 58746.89593 565.3  1.7717  2.58 300 0.06111  0.1577 
FRB20121102_0258.fits FRB20121102 58746.90256 566.   4.1600  3.83 210 0.02015  0.0772 
FRB20121102_0259.fits FRB20121102 58747.84599 564.9  3.0805  9.59 200 0.00581  0.0557 
FRB20121102_0260.fits FRB20121102 58747.8464  570.   4.2509  4.8  100 0.00778  0.0373 
FRB20121102_0261.fits FRB20121102 58747.8485  565.   3.1415  3.52 100 0.02112  0.0743 
FRB20121102_0262.fits FRB20121102 58747.85584 565.4  0.8774  7.75  50 0.00664  0.0515 
FRB20121102_0263.fits FRB20121102 58747.86076 565.4  1.0834  4.49 200 0.01246  0.056  
FRB20121102_0264.fits FRB20121102 58747.86215 565.8  2.8307  2.32 150 0.01034  0.024  
FRB20121102_0265.fits FRB20121102 58747.86471 565.6  2.6456  6.74 170 0.01141  0.0769 
FRB20121102_0266.fits FRB20121102 58747.8657  564.8  2.0373  4.73 185 0.00681  0.0322 
FRB20121102_0267.fits FRB20121102 58747.86672 566.7  0.5945  4.03 150 0.00853  0.0344 
FRB20121102_0268.fits FRB20121102 58748.91222 566.   3.3601  3.59 150 0.01846  0.0663 
FRB20121102_0269.fits FRB20121102 58748.92565 565.3  2.4040  5.36 150 0.00524  0.0281 
FRB20121102_0270.fits FRB20121102 58748.92664 567.2  1.7501  6.31 160 0.00661  0.0417 
FRB20121102_0271.fits FRB20121102 58748.93031 564.9  3.8434  2.47 100 0.00827  0.0204 
FRB20121102_0272.fits FRB20121102 58748.93052 566.3  2.9110  3.2  150 0.00257  0.0082 
FRB20121102_0273.fits FRB20121102 58748.93164 569.4  3.1893  4.88 200 0.00843  0.0411 
FRB20121102_0274.fits FRB20121102 58748.93784 566.2  4.1185  4.98 120 0.00793  0.0395 
FRB20121102_0275.fits FRB20121102 58748.93845 566.   0.5550  2.49 110 0.01926  0.0479 
FRB20121102_0276.fits FRB20121102 58748.93893 563.7  1.3249  4.47 120 0.00624  0.0279 
FRB20121102_0277.fits FRB20121102 58748.93979 566.   2.8377  2.4  110 0.04783  0.1147 
FRB20121102_0278.fits FRB20121102 58748.94589 564.5  1.9318  9.65 280 0.00891  0.086  
FRB20121102_0279.fits FRB20121102 58748.94679 566.   1.9071  4.44 180 0.01706  0.0757 
FRB20121102_0280.fits FRB20121102 58748.9474  568.5  0.8342  9.55 105 0.0081   0.0774 
FRB20121102_0281.fits FRB20121102 58748.94759 565.4  1.8548  5.53 100 0.00379  0.021  
FRB20121102_0282.fits FRB20121102 58748.94886 566.   3.1757  4.69  90 0.01062  0.0498 
FRB20121102_0283.fits FRB20121102 58748.94931 565.4  2.5971  4.8  110 0.01007  0.0484 
FRB20121102_0284.fits FRB20121102 58748.94983 567.6  2.5732  7.27 110 0.0109   0.0793 
FRB20121102_0285.fits FRB20121102 58748.95086 566.   1.2869  3.14  90 0.00816  0.0256 
FRB20121102_0286.fits FRB20121102 58749.86271 567.9  2.1985  8.35 100 0.00701  0.0585 
FRB20121102_0287.fits FRB20121102 58749.86427 566.9  0.3818  4.72  60 0.00871  0.0411 
FRB20121102_0288.fits FRB20121102 58749.86661 567.8  4.2271  2.53 300 0.01515  0.0383 
FRB20121102_0289.fits FRB20121102 58749.86779 566.7  4.6022  6.25 120 0.00784  0.049  
FRB20121102_0290.fits FRB20121102 58749.86804 565.4  2.7366  3.07 100 0.00683  0.021  
FRB20121102_0291.fits FRB20121102 58749.87475 565.   3.0190  3.16 200 0.01654  0.0523 
FRB20121102_0292.fits FRB20121102 58749.87518 563.6  3.3339  3.37  50 0.00864  0.0291 
FRB20121102_0293.fits FRB20121102 58749.87747 566.   1.5592  5.22 400 0.01981  0.1034 
FRB20121102_0294.fits FRB20121102 58749.87913 567.9  3.2713  7.07 100 0.0086   0.0608 
FRB20121102_0295.fits FRB20121102 58749.87979 567.1  2.9559  5.47 100 0.01133  0.062  
FRB20121102_0296.fits FRB20121102 58749.88282 566.9  2.3244  6.28 200 0.01118  0.0702 
FRB20121102_0297.fits FRB20121102 58749.89254 565.9  2.0921  3.48 140 0.0139   0.0484 
FRB20121102_0298.fits FRB20121102 58750.85696 566.   4.3124  2.83 260 0.05948  0.1681 
FRB20121102_0299.fits FRB20121102 58750.85718 568.5  0.2389  4.6  300 0.01501  0.0691 
FRB20121102_0300.fits FRB20121102 58750.8574  568.5  2.4625  4.98 110 0.00583  0.029  
FRB20121102_0301.fits FRB20121102 58750.85948 563.7  1.4771  2.64  50 0.01881  0.0497 
FRB20121102_0302.fits FRB20121102 58750.86107 564.3  1.0863  5.21  40 0.00993  0.0517 
FRB20121102_0303.fits FRB20121102 58750.86208 562.3  3.6439  2.18 220 0.01152  0.0251 
FRB20121102_0304.fits FRB20121102 58750.86531 564.6  0.1207  5.54 400 0.02533  0.1403 
FRB20121102_0305.fits FRB20121102 58750.86659 566.2  1.0208  8.54 300 0.00772  0.0659 
FRB20121102_0306.fits FRB20121102 58750.87267 566.3  4.1655  2.21 130 0.01079  0.0239 
FRB20121102_0307.fits FRB20121102 58750.87588 563.3  3.6707  4.87 120 0.00965  0.047  
FRB20121102_0308.fits FRB20121102 58750.88589 566.3  0.8042 10.96 180 0.00374  0.041  
FRB20121102_0309.fits FRB20121102 58750.88627 569.8  0.6116  8.86 100 0.00576  0.051  
FRB20121102_0310.fits FRB20121102 58750.89113 568.8  4.4651 61.56  50 0.01799  1.1075 
FRB20121102_0311.fits FRB20121102 58750.89601 566.   0.1052  4.02 110 0.00847  0.034  
FRB20121102_0312.fits FRB20121102 58750.89622 568.9  2.8886 10.1  170 0.01038  0.1048 
FRB20121102_0313.fits FRB20121102 58750.89645 566.   0.9421  2.78 280 0.02297  0.064  
FRB20121102_0314.fits FRB20121102 58751.88605 565.3  4.3767  2.56 200 0.04741  0.1214 
FRB20121102_0315.fits FRB20121102 58751.88985 566.2  1.3331  8.05  50 0.00778  0.0626 
FRB20121102_0316.fits FRB20121102 58751.89606 566.   2.7540  3.65 110 0.00747  0.0273 
FRB20121102_0317.fits FRB20121102 58751.89787 565.3  4.4191  4.98 150 0.01258  0.0627 
FRB20121102_0318.fits FRB20121102 58751.90404 566.   1.3377  4.5  100 0.01     0.045  
FRB20121102_0319.fits FRB20121102 58751.90431 567.2  0.6525  2.43 100 0.00525  0.0128 
FRB20121102_0320.fits FRB20121102 58751.90735 566.   0.4023  6.15  50 0.00723  0.0445 
FRB20121102_0321.fits FRB20121102 58751.90993 561.5  3.2675  7.15 100 0.00493  0.0353 
FRB20121102_0322.fits FRB20121102 58751.91079 564.4  4.4307  3.36 100 0.01186  0.0399 
FRB20121102_0323.fits FRB20121102 58751.91109 564.4  3.8606  4.41  50 0.0064   0.0282 
FRB20121102_0324.fits FRB20121102 58751.91376 564.5  1.0664  3.57 400 0.0117   0.0418 
FRB20121102_0325.fits FRB20121102 58751.91945 566.1  2.2207  6.39 130 0.00752  0.0481 
FRB20121102_0326.fits FRB20121102 58751.9208  565.1  4.1069  5.94 300 0.00695  0.0413 
FRB20121102_0327.fits FRB20121102 58752.85282 564.2  0.4876  4.25 250 0.00961  0.0408 
FRB20121102_0328.fits FRB20121102 58752.8536  567.4  1.7484  2.16 300 0.07684  0.166  
FRB20121102_0329.fits FRB20121102 58752.85522 555.4  0.6615  7.08 105 0.00308  0.0218 
FRB20121102_0330.fits FRB20121102 58752.856   561.5  2.0174  6.57 150 0.00604  0.0396 
FRB20121102_0331.fits FRB20121102 58752.85948 565.1  2.1707  7.98  50 0.00731  0.0583 
FRB20121102_0332.fits FRB20121102 58752.86034 563.7  4.5954  5.25 220 0.00988  0.0519 
FRB20121102_0333.fits FRB20121102 58752.86209 566.6  2.1716  6.27 200 0.00877  0.055  
FRB20121102_0334.fits FRB20121102 58752.87052 567.3  2.5578  4.59 250 0.01508  0.0692 
FRB20121102_0335.fits FRB20121102 58752.87064 566.5  1.0909  3.5  270 0.05108  0.1783 
FRB20121102_0336.fits FRB20121102 58752.87338 567.4  4.4617  4.71 200 0.01145  0.0539 
FRB20121102_0337.fits FRB20121102 58752.87364 565.9  1.5629  1.37 100 0.02034  0.0279 
FRB20121102_0338.fits FRB20121102 58752.87378 565.7  2.1806  7.16 150 0.00668  0.0478 
FRB20121102_0339.fits FRB20121102 58752.87885 566.4  2.1252  3.12 140 0.02886  0.09   
FRB20121102_0340.fits FRB20121102 58752.88116 568.   0.2969  3.11 450 0.04004  0.1245 
FRB20121102_0341.fits FRB20121102 58752.88414 565.2  0.5628  4.48  50 0.00932  0.0418 
FRB20121102_0342.fits FRB20121102 58752.88665 564.3  4.4592  3.15 150 0.02319  0.0731 
FRB20121102_0343.fits FRB20121102 58752.88687 564.4  1.8776  2.6  220 0.01093  0.0284 
FRB20121102_0344.fits FRB20121102 58752.88698 564.3  0.7456  4.6  150 0.01118  0.0514 
FRB20121102_0345.fits FRB20121102 58752.88846 563.4  0.0097  9.9  400 0.00692  0.0685 
FRB20121102_0346.fits FRB20121102 58753.92768 567.4  1.2670  5.53  70 0.00476  0.0263 
FRB20121102_0347.fits FRB20121102 58753.93059 567.1  1.0614  3.92 200 0.01035  0.0406 
FRB20121102_0348.fits FRB20121102 58753.93068 567.9  3.6089  3.5  200 0.01502  0.0526 
FRB20121102_0349.fits FRB20121102 58753.93376 564.7  0.6172  3.39 160 0.00872  0.0296 
FRB20121102_0350.fits FRB20121102 58753.93442 569.3  3.6864  3.28 310 0.0089   0.0292 
FRB20121102_0351.fits FRB20121102 58753.93798 567.7  1.6588  3.26 120 0.00725  0.0236 
FRB20121102_0352.fits FRB20121102 58753.93928 567.8  1.1772  2.87 100 0.00861  0.0247 
FRB20121102_0353.fits FRB20121102 58753.94079 567.1  0.9669  7.44 120 0.0097   0.0722 
FRB20121102_0354.fits FRB20121102 58753.94112 562.9  2.3158  4.81 300 0.02063  0.0992 
FRB20121102_0355.fits FRB20121102 58753.94543 568.   3.9236  2.1   80 0.01031  0.0217 
FRB20121102_0356.fits FRB20121102 58753.94629 568.1  0.9342  8.06 110 0.0048   0.0387 
FRB20121102_0357.fits FRB20121102 58753.94928 567.6  0.5815  2.28  40 0.01055  0.0241 
FRB20121102_0358.fits FRB20121102 58753.95238 565.1  1.3091  7.42 120 0.00947  0.0703 
FRB20121102_0359.fits FRB20121102 58754.98428 566.   0.4893  3.49 160 0.02719  0.0949 
FRB20121102_0360.fits FRB20121102 58754.98708 569.2  1.2337  3.92 400 0.00849  0.0333 
FRB20121102_0361.fits FRB20121102 58754.99056 566.7  3.5296  3.59  60 0.01438  0.0516 
FRB20121102_0362.fits FRB20121102 58754.9907  568.1  4.2860  3.82 150 0.01289  0.0492 
FRB20121102_0363.fits FRB20121102 58754.99448 566.5  2.3784  1.57 360 0.01269  0.0199 
FRB20121102_0364.fits FRB20121102 58754.99514 564.9  1.6690  3.13 130 0.0135   0.0423 
FRB20121102_0365.fits FRB20121102 58754.99724 566.7  1.6437  3.28 400 0.01878  0.0616 
FRB20121102_0366.fits FRB20121102 58754.99752 566.4  0.6105  4.1  150 0.01145  0.0469 
FRB20121102_0367.fits FRB20121102 58755.00473 561.9  1.6620  6.03 200 0.00465  0.028  
FRB20121102_0368.fits FRB20121102 58755.00658 565.7  4.1140  3.45 100 0.01029  0.0355 
FRB20121102_0369.fits FRB20121102 58755.00686 565.2  2.4115  6.22  45 0.00663  0.0412 
FRB20121102_0370.fits FRB20121102 58755.01388 568.1  1.1213  2.3  120 0.01525  0.0351 
FRB20121102_0371.fits FRB20121102 58755.01393 568.5  0.4012  4.39 300 0.00512  0.0225 
FRB20121102_0372.fits FRB20121102 58755.01441 566.3  1.0636  4.05 100 0.00933  0.0378 
FRB20121102_0373.fits FRB20121102 58755.01841 564.7  3.8394  2.64 190 0.01624  0.0429 
FRB20121102_0374.fits FRB20121102 58755.02051 569.2  4.6207  5.34 200 0.01689  0.0902 
FRB20121102_0375.fits FRB20121102 58755.02213 566.2  2.9072  3.55 150 0.02077  0.0737 
FRB20121102_0376.fits FRB20121102 58755.0229  564.4  0.5027  3.15 115 0.01611  0.0508 
FRB20121102_0377.fits FRB20121102 58755.02339 566.   0.2776  3.63 240 0.02006  0.0728 
FRB20121102_0378.fits FRB20121102 58756.84317 566.   1.1739  2.6  220 0.0254   0.066  
FRB20121102_0379.fits FRB20121102 58756.84329 566.   2.1476  3.83 170 0.0126   0.0482 
FRB20121102_0380.fits FRB20121102 58756.84702 566.7  1.6581  3.4   90 0.01343  0.0457 
FRB20121102_0381.fits FRB20121102 58756.84872 565.1  0.5683  3.41  40 0.01185  0.0404 
FRB20121102_0382.fits FRB20121102 58756.85209 566.4  1.4503  2.36  60 0.02513  0.0593 
FRB20121102_0383.fits FRB20121102 58756.85277 566.2  4.4169  7.03  80 0.01068  0.0751 
FRB20121102_0384.fits FRB20121102 58756.85514 566.   1.9931  4.9  150 0.01239  0.0607 
FRB20121102_0385.fits FRB20121102 58756.85753 566.   2.7489  4.06  90 0.00757  0.0307 
FRB20121102_0386.fits FRB20121102 58756.85797 565.1  0.7899  2.21  90 0.01265  0.028  
FRB20121102_0387.fits FRB20121102 58756.8589  565.7  4.5791  2.37  95 0.01006  0.0238 
FRB20121102_0388.fits FRB20121102 58756.85974 564.1  0.9980  5.95 200 0.00393  0.0234 
FRB20121102_0389.fits FRB20121102 58756.86064 566.1  0.4693  4.01 350 0.03101  0.1244 
FRB20121102_0390.fits FRB20121102 58756.86104 567.2  1.7961 12.1  190 0.00493  0.0596 
FRB20121102_0391.fits FRB20121102 58756.86254 566.1  1.5464  3.37 400 0.01625  0.0548 
FRB20121102_0392.fits FRB20121102 58756.86532 567.4  3.9016  7.33 190 0.01535  0.1125 
FRB20121102_0393.fits FRB20121102 58756.86659 567.3  2.0154  3.59 100 0.01446  0.0519 
FRB20121102_0394.fits FRB20121102 58756.8676  567.3  1.5763  3.22  50 0.01418  0.0457 
FRB20121102_0395.fits FRB20121102 58756.86956 564.4  0.9883  3.69 140 0.01275  0.0471 
FRB20121102_0396.fits FRB20121102 58756.87315 567.3  0.4900  5.81 200 0.02111  0.1227 
FRB20121102_0397.fits FRB20121102 58756.87389 565.9  2.8955  9.   130 0.00953  0.0858 
FRB20121102_0398.fits FRB20121102 58756.87653 566.7  0.2041  5.49 200 0.00829  0.0455 
FRB20121102_0399.fits FRB20121102 58756.8777  565.8  3.9097  5.02 230 0.01269  0.0637 
FRB20121102_0400.fits FRB20121102 58756.87874 566.7  3.7163  5.31  70 0.00718  0.0381 
FRB20121102_0401.fits FRB20121102 58756.88094 566.4  0.8947  3.33  40 0.01468  0.0489 
FRB20121102_0402.fits FRB20121102 58757.89884 566.   2.5113  6.12 140 0.01427  0.0873 
FRB20121102_0403.fits FRB20121102 58757.90141 567.   2.7647  6.34  90 0.00453  0.0287 
FRB20121102_0404.fits FRB20121102 58757.90386 566.1  1.3238  2.76 180 0.02629  0.0726 
FRB20121102_0405.fits FRB20121102 58757.90426 566.1  4.0922  3.74 180 0.01182  0.0442 
FRB20121102_0406.fits FRB20121102 58757.90635 565.8  3.1543  2.33 150 0.01611  0.0375 
FRB20121102_0407.fits FRB20121102 58757.91478 564.9  3.7430  5.52 120 0.01112  0.0614 
FRB20121102_0408.fits FRB20121102 58757.91594 561.2  0.0621  3.98  80 0.00924  0.0368 
FRB20121102_0409.fits FRB20121102 58757.91699 567.9  1.1835  5.47  80 0.00807  0.0441 
FRB20121102_0410.fits FRB20121102 58757.91916 565.5  3.6007 19.75  80 0.00488  0.0964 
FRB20121102_0411.fits FRB20121102 58757.91923 566.9  2.0230  5.95  80 0.00734  0.0437 
FRB20121102_0412.fits FRB20121102 58757.91978 564.6  4.2861  4.13 400 0.03347  0.1382 
FRB20121102_0413.fits FRB20121102 58757.92414 568.   0.9172  5.99 400 0.0196   0.1174 
FRB20121102_0414.fits FRB20121102 58757.92447 564.9  1.0551  4.98 150 0.00935  0.0466 
FRB20121102_0415.fits FRB20121102 58757.92546 565.4  4.5369  9.2   50 0.00772  0.071  
FRB20121102_0416.fits FRB20121102 58757.92926 565.2  4.1266  3.05 450 0.39712  1.2112 
FRB20121102_0417.fits FRB20121102 58757.92939 568.   1.1817  4.68 150 0.00552  0.0258 
FRB20121102_0418.fits FRB20121102 58757.93043 567.   0.2854  3.45 300 0.01545  0.0533 
FRB20121102_0419.fits FRB20121102 58757.93107 564.8  2.7428  2.37 180 0.00647  0.0153 
FRB20121102_0420.fits FRB20121102 58757.9339  564.7  1.5820  2.91 190 0.02252  0.0655 
FRB20121102_0421.fits FRB20121102 58757.93409 567.2  3.4956  7.92 115 0.00481  0.0381 
FRB20121102_0422.fits FRB20121102 58758.94171 567.4  4.1971  4.55 180 0.01165  0.053  
FRB20121102_0423.fits FRB20121102 58758.95195 566.1  2.1474  3.46 100 0.00868  0.03   
FRB20121102_0424.fits FRB20121102 58758.9584  565.7  2.7681  1.91 320 0.35048  0.6694 
FRB20121102_0425.fits FRB20121102 58758.95904 566.6  0.3917  4.36 100 0.00758  0.0331 
FRB20121102_0426.fits FRB20121102 58758.95921 567.6  1.9848  1.8  100 0.00715  0.0129 
FRB20121102_0427.fits FRB20121102 58758.96064 567.6  2.9826  9.52 100 0.00741  0.0705 
FRB20121102_0428.fits FRB20121102 58758.96135 566.2  4.3479  7.46 100 0.00878  0.0655 
FRB20121102_0429.fits FRB20121102 58758.96159 566.   0.3154  3.19 115 0.00862  0.0275 
FRB20121102_0430.fits FRB20121102 58758.96404 566.2  3.1124  5.15 200 0.01033  0.0532 
FRB20121102_0431.fits FRB20121102 58758.96414 569.   2.7000  7.33  85 0.00255  0.0187 
FRB20121102_0432.fits FRB20121102 58758.96667 565.3  2.5687  4.46 150 0.01102  0.0492 
FRB20121102_0433.fits FRB20121102 58758.96702 568.   4.4173  6.49 160 0.01055  0.0685 
FRB20121102_0434.fits FRB20121102 58758.97225 567.5  2.4748  3.18 100 0.01006  0.032  
FRB20121102_0435.fits FRB20121102 58758.9751  564.2  2.0651  3.59 200 0.01506  0.0541 
FRB20121102_0436.fits FRB20121102 58758.97645 565.2  2.8060  6.05 280 0.01614  0.0977 
FRB20121102_0437.fits FRB20121102 58759.94262 567.1  0.2339  3.8  300 0.01982  0.0753 
FRB20121102_0438.fits FRB20121102 58759.94449 564.8  4.2899  5.14 400 0.01306  0.0671 
FRB20121102_0439.fits FRB20121102 58759.94491 570.   3.6067  3.4  300 0.01185  0.0403 
FRB20121102_0440.fits FRB20121102 58759.94825 566.4  0.6175  3.82 300 0.00911  0.0348 
FRB20121102_0441.fits FRB20121102 58759.94879 564.3  1.9187  2.44 150 0.02549  0.0622 
FRB20121102_0442.fits FRB20121102 58759.95847 567.5  4.1393  4.73 100 0.0086   0.0407 
FRB20121102_0443.fits FRB20121102 58759.95866 570.   4.5072  7.89 200 0.00551  0.0435 
FRB20121102_0444.fits FRB20121102 58759.96085 566.2  3.0032  2.69 100 0.01692  0.0455 
FRB20121102_0445.fits FRB20121102 58759.96683 566.5  2.5862  4.92 150 0.01288  0.0634 
FRB20121102_0446.fits FRB20121102 58759.96879 568.9  2.8709  8.35 100 0.00664  0.0554 
FRB20121102_0447.fits FRB20121102 58759.96943 566.   0.6424  3.58 105 0.00801  0.0287 
FRB20121102_0448.fits FRB20121102 58759.97445 564.8  3.5696  4.98 110 0.01133  0.0573 
FRB20121102_0449.fits FRB20121102 58762.83727 565.8  2.1320  2.62 300 0.01446  0.0379 
FRB20121102_0450.fits FRB20121102 58762.84622 564.4  0.6566  2.03 370 0.14109  0.2864 
FRB20121102_0451.fits FRB20121102 58762.85632 565.4  1.6781  3.81 250 0.02025  0.0772 
FRB20121102_0452.fits FRB20121102 58763.82415 564.7  1.6423  3.16 120 0.01738  0.0549 
FRB20121102_0453.fits FRB20121102 58763.84299 565.1  2.1008  3.99 100 0.0091   0.0363 
FRB20121102_0454.fits FRB20121102 58766.92944 567.4  3.3591  2.88 130 0.04139  0.1192 
FRB20121102_0455.fits FRB20121102 58766.95707 566.3  0.8734  7.   400 0.01963  0.1374 
FRB20121102_0456.fits FRB20121102 58767.95407 565.1  2.5709  3.5  180 0.0135   0.0446 
FRB20121102_0457.fits FRB20121102 58767.96079 564.6  3.2917  3.3  100 0.03825  0.109  
FRB20121102_0458.fits FRB20121102 58767.97573 569.8  1.6591  2.85  80 0.00542  0.0572 
FRB20121102_0459.fits FRB20121102 58768.91171 569.2  0.9173  3.2   70 0.01609  0.0973 
FRB20121102_0460.fits FRB20121102 58768.93974 568.   2.8340  3.2  280 0.01921  0.0617 
FRB20121102_0461.fits FRB20121102 58772.90647 563.6  4.0108  2.2  110 0.02732  0.0432 
FRB20121102_0462.fits FRB20121102 58774.92421 566.   2.9677  2.44 105 0.0146   0.0356 
FRB20121102_0463.fits FRB20121102 58776.8403  567.4  3.8838 10.71  70 0.00822  0.088  
FRB20121102_0464.fits FRB20121102 58776.84098 564.4  1.2192  5.39  70 0.00777  0.0419 
FRB20121102_0465.fits FRB20121102 58776.84319 564.4  0.5359  2.12 180 0.04351  0.0922 
FRB20121102_0466.fits FRB20121102 58776.855   565.4  2.9935  6.46  70 0.00731  0.0472 
FRB20121102_0467.fits FRB20121102 58776.86099 564.7  2.3032  2.9  120 0.00743  0.0216 
FRB20121102_0468.fits FRB20121102 58776.87691 565.6  0.8124  2.22 160 0.00933  0.0207 
FRB20121102_0469.fits FRB20121102 58776.87755 567.6  3.5502  7.98  75 0.00932  0.0744 
FRB20121102_0470.fits FRB20121102 58776.87781 566.   0.1444  2.58 300 0.04605  0.119  
FRB20180301_0001.fits FRB20180301 59282.46272 517.8  3.3275 12.3  224 0.079    0.9717 
FRB20180301_0002.fits FRB20180301 59282.51991 517.81 2.4952  4.1   63 0.044    0.1804 
FRB20180301_0003.fits FRB20180301 59282.52654 518.   2.2349  1.7   16 0.028    0.0476 
FRB20180301_0004.fits FRB20180301 59292.40703 517.83 1.1086  4.1  107 0.105    0.4305 
FRB20180301_0005.fits FRB20180301 59292.41184 517.9  4.0180  7.9  142 0.06     0.474  
FRB20201124_0001.fits FRB20201124 59482.94673 412.97 2.7003  3.78 150 0.02861  0.108  
FRB20201124_0002.fits FRB20201124 59482.95569 412.97 3.7224  3.71 300 0.0307   0.114  
FRB20201124_0003.fits FRB20201124 59482.95927 412.97 3.5893  6.77 400 0.22702  1.537  
FRB20201124_0004.fits FRB20201124 59482.96238 412.97 2.0929  8.69 250 0.01473  0.128  
FRB20201124_0005.fits FRB20201124 59482.96311 412.97 0.8357  6.23 150 0.01011  0.063  
FRB20201124_0006.fits FRB20201124 59482.96594 412.97 0.4880  9.44 400 0.19332  1.825  
FRB20201124_0007.fits FRB20201124 59482.96783 412.97 3.0348  6.66 150 0.01006  0.067  
FRB20201124_0008.fits FRB20201124 59482.98046 412.97 4.7396  9.6  350 0.38298  3.678  
FRB20201124_0009.fits FRB20201124 59482.98135 412.97 4.7250  5.51 400 0.033    0.182  
FRB20201124_0010.fits FRB20201124 59483.86744 412.18 2.3968  4.14 400 0.03259  0.135  
FRB20201124_0011.fits FRB20201124 59483.8701  412.18 0.5039  7.09 450 0.20731  1.47   
FRB20201124_0012.fits FRB20201124 59483.87224 412.18 4.4801  5.57 350 0.12014  0.669  
FRB20201124_0013.fits FRB20201124 59483.88047 412.18 0.4423  6.46 200 0.01038  0.067  
FRB20201124_0014.fits FRB20201124 59483.8957  412.18 2.7318  4.55 100 0.02306  0.105  
FRB20201124_0015.fits FRB20201124 59483.89627 412.18 0.0612  8.68 150 0.03019  0.262  
FRB20201124_0016.fits FRB20201124 59483.89824 412.18 2.8381  4.04 300 0.05254  0.212  
FRB20201124_0017.fits FRB20201124 59483.8993  412.18 3.9064  4.73 250 0.02074  0.098  
FRB20201124_0018.fits FRB20201124 59484.81554 411.51 1.9948  5.29 200 0.00812  0.043  
FRB20201124_0019.fits FRB20201124 59484.81572 411.51 4.1492  6.33 500 0.10944  0.693  
FRB20201124_0020.fits FRB20201124 59484.8162  411.51 1.3943  4.42 200 0.01493  0.066  
FRB20201124_0021.fits FRB20201124 59484.81856 411.51 4.8243  6.1  400 0.02854  0.174  
FRB20201124_0022.fits FRB20201124 59484.82136 411.51 2.1230  3.59 400 0.22818  0.82   
FRB20201124_0023.fits FRB20201124 59484.82186 411.51 0.5458  8.04 200 0.02936  0.236  
FRB20201124_0024.fits FRB20201124 59484.82265 411.51 4.0536  7.27 300 0.05555  0.404  
FRB20201124_0025.fits FRB20201124 59484.82365 411.51 0.9503  3.06 450 0.0712   0.218  
FRB20201124_0026.fits FRB20201124 59484.82496 411.51 3.7418  2.54 200 0.02521  0.064  
FRB20201124_0027.fits FRB20201124 59484.82808 411.51 2.8847  2.91 200 0.02368  0.069  
FRB20201124_0028.fits FRB20201124 59484.82964 411.51 1.8811  5.92 350 0.08597  0.509  
FRB20201124_0029.fits FRB20201124 59484.83066 411.51 0.8569  7.67 100 0.02593  0.199  
FRB20201124_0030.fits FRB20201124 59484.83135 411.51 2.3560  2.55 200 0.02704  0.069  
FRB20201124_0031.fits FRB20201124 59484.8319  411.51 4.9294  9.63 500 0.35286  3.397  
FRB20201124_0032.fits FRB20201124 59484.83209 411.51 1.5283  3.26 200 0.01195  0.039  
FRB20201124_0033.fits FRB20201124 59484.83249 411.51 3.9447  7.55 300 0.01484  0.112  
FRB20201124_0034.fits FRB20201124 59484.83323 411.51 3.3108  4.48 450 0.33391  1.495  
FRB20201124_0035.fits FRB20201124 59484.83476 411.51 0.8373  7.98 300 0.11472  0.916  
FRB20201124_0036.fits FRB20201124 59484.83525 411.51 3.3689 10.68 500 0.21182  2.263  
FRB20201124_0037.fits FRB20201124 59484.83536 411.51 0.7370  4.42 450 0.68057  3.008  
FRB20201124_0038.fits FRB20201124 59484.83653 411.51 4.9067  8.89 250 0.19766  1.757  
FRB20201124_0039.fits FRB20201124 59484.83697 411.51 4.4501  3.4  150 0.01939  0.066  
FRB20201124_0040.fits FRB20201124 59484.83754 411.51 2.5088  7.05 200 0.01419  0.1    
FRB20201124_0041.fits FRB20201124 59484.8399  411.51 0.3685  5.8  350 0.06     0.348  
FRB20201124_0042.fits FRB20201124 59484.84035 411.51 0.3013  3.53 200 0.03793  0.134  
FRB20201124_0043.fits FRB20201124 59484.8407  411.51 4.8488  4.25 300 0.07298  0.31   
FRB20201124_0044.fits FRB20201124 59484.84085 411.51 4.4124  5.08 400 0.02167  0.11   
FRB20201124_0045.fits FRB20201124 59484.84309 411.51 4.4885  4.69 300 0.01789  0.084  
FRB20201124_0046.fits FRB20201124 59484.84313 411.51 2.4136  6.12 400 0.14354  0.878  
FRB20201124_0047.fits FRB20201124 59484.84336 411.51 2.3310  3.87 150 0.01886  0.073  
FRB20201124_0048.fits FRB20201124 59484.84419 411.51 2.8879  5.84 400 0.42931  2.506  
FRB20201124_0049.fits FRB20201124 59484.84477 411.51 1.7231  4.3  200 0.01024  0.044  
FRB20201124_0050.fits FRB20201124 59484.84612 411.51 2.5106  6.99 400 0.30162  2.108  
FRB20201124_0051.fits FRB20201124 59484.84633 411.51 1.9113  6.4  100 0.02656  0.17   
FRB20201124_0052.fits FRB20201124 59484.84702 411.51 2.9337  5.81 400 0.16846  0.979  
FRB20201124_0053.fits FRB20201124 59484.84806 411.51 2.7883  6.74 200 0.02877  0.194  
FRB20201124_0054.fits FRB20201124 59484.84908 411.51 0.5312  7.28 100 0.01497  0.109  
FRB20201124_0055.fits FRB20201124 59484.84969 411.51 2.2557  3.07 300 0.34016  1.044  
FRB20201124_0056.fits FRB20201124 59484.85013 411.51 1.4663  2.88 250 0.57024  1.642  
FRB20201124_0057.fits FRB20201124 59484.85061 411.51 3.5011  3.04 400 0.40414  1.229  
FRB20201124_0058.fits FRB20201124 59484.85066 411.51 1.8453 13.19 300 0.03708  0.489  
FRB20201124_0059.fits FRB20201124 59484.85253 411.51 2.7848  9.86 400 0.29045  2.865  
FRB20201124_0060.fits FRB20201124 59485.78533 412.55 1.4799  5.73 200 0.03127  0.179  
FRB20201124_0061.fits FRB20201124 59485.78541 412.55 1.9897  4.83 200 0.018    0.087  
FRB20201124_0062.fits FRB20201124 59485.78676 412.55 2.7754  7.21 350 0.0334   0.241  
FRB20201124_0063.fits FRB20201124 59485.7875  412.55 2.6713  3.3  150 0.02272  0.075  
FRB20201124_0064.fits FRB20201124 59485.78764 412.55 1.6791  8.72 350 0.11407  0.995  
FRB20201124_0065.fits FRB20201124 59485.78803 412.55 3.0175  4.16 200 0.09997  0.416  
FRB20201124_0066.fits FRB20201124 59485.78847 412.55 2.1201  5.36 500 0.08858  0.475  
FRB20201124_0067.fits FRB20201124 59485.78854 412.55 2.0278  8.15 500 0.21076  1.718  
FRB20201124_0068.fits FRB20201124 59485.78879 412.55 4.1653  4.88 350 0.02993  0.146  
FRB20201124_0069.fits FRB20201124 59485.78942 412.55 0.6272  4.54 300 0.07142  0.324  
FRB20201124_0070.fits FRB20201124 59485.79069 412.55 1.0980  3.66 300 0.04396  0.161  
FRB20201124_0071.fits FRB20201124 59485.79077 412.55 1.2756  8.3  500 0.06737  0.559  
FRB20201124_0072.fits FRB20201124 59485.79129 412.55 0.6069  6.08 250 0.03764  0.229  
FRB20201124_0073.fits FRB20201124 59485.79462 412.55 4.8612  6.26 250 0.01964  0.123  
FRB20201124_0074.fits FRB20201124 59485.79628 412.55 0.4874  9.4  400 0.16216  1.525  
FRB20201124_0075.fits FRB20201124 59485.79752 412.55 4.1816  6.62 350 0.1511   1.001  
FRB20201124_0076.fits FRB20201124 59485.79845 412.55 1.0572  7.39 300 0.04422  0.327  
FRB20201124_0077.fits FRB20201124 59485.79913 412.55 1.8079  3.97 200 0.02089  0.083  
FRB20201124_0078.fits FRB20201124 59485.80027 412.55 3.6529  4.83 250 0.0623   0.301  
FRB20201124_0079.fits FRB20201124 59485.80083 412.55 0.5508  4.48 350 0.02233  0.1    
FRB20201124_0080.fits FRB20201124 59485.80129 412.55 1.5886  4.06 300 0.03007  0.122  
FRB20201124_0081.fits FRB20201124 59485.80176 412.55 3.4661  6.45 250 0.16727  1.079  
FRB20201124_0082.fits FRB20201124 59485.80197 412.55 2.6063  4.   250 0.0885   0.354  
FRB20201124_0083.fits FRB20201124 59485.80202 412.55 0.7513  7.78 300 0.04189  0.326  
FRB20201124_0084.fits FRB20201124 59485.80252 412.55 4.4643  3.65 400 0.04159  0.152  
FRB20201124_0085.fits FRB20201124 59485.8037  412.55 3.9049  7.53 300 0.16536  1.245  
FRB20201124_0086.fits FRB20201124 59485.80449 412.55 0.9515  6.53 450 0.08049  0.526  
FRB20201124_0087.fits FRB20201124 59485.80463 412.55 0.4211  8.51 300 0.06767  0.576  
FRB20201124_0088.fits FRB20201124 59485.80502 412.55 2.0349  7.38 400 0.1015   0.749  
FRB20201124_0089.fits FRB20201124 59485.80516 412.55 1.4380  4.07 400 0.20643  0.84   
FRB20201124_0090.fits FRB20201124 59485.8055  412.55 4.5371  5.49 500 0.09819  0.539  
FRB20201124_0091.fits FRB20201124 59485.80604 412.55 0.4256  2.01 250 0.02288  0.046  
FRB20201124_0092.fits FRB20201124 59485.80673 412.55 0.9239  3.27 200 0.02663  0.087  
FRB20201124_0093.fits FRB20201124 59485.80764 412.55 3.0362  2.89 200 0.05981  0.173  
FRB20201124_0094.fits FRB20201124 59485.8077  412.55 1.6172  6.62 350 0.17298  1.145  
FRB20201124_0095.fits FRB20201124 59485.80853 412.55 2.4244  4.99 200 0.01966  0.098  
FRB20201124_0096.fits FRB20201124 59485.8086  412.55 2.2274  3.46 200 0.02543  0.088  
FRB20201124_0097.fits FRB20201124 59485.8089  412.55 1.9359  7.4  250 0.02379  0.176  
FRB20201124_0098.fits FRB20201124 59485.80898 412.55 2.6103  5.46 200 0.03112  0.17   
FRB20201124_0099.fits FRB20201124 59485.8093  412.55 4.8104 11.69 450 0.14296  1.671  
FRB20201124_0100.fits FRB20201124 59485.80963 412.55 0.9647  4.15 350 0.03327  0.138  
FRB20201124_0101.fits FRB20201124 59485.81049 412.55 3.9232  3.86 500 0.24747  0.955  
FRB20201124_0102.fits FRB20201124 59485.81246 412.55 0.2918  3.8  400 0.26003  0.989  
FRB20201124_0103.fits FRB20201124 59485.81259 412.55 4.9604  5.58 300 0.15388  0.859  
FRB20201124_0104.fits FRB20201124 59485.81263 412.55 2.0772  3.9  150 0.02974  0.116  
FRB20201124_0105.fits FRB20201124 59485.8128  412.55 3.8942  2.16 250 0.02079  0.045  
FRB20201124_0106.fits FRB20201124 59485.81337 412.55 1.9298  3.35 200 0.0421   0.141  
FRB20201124_0107.fits FRB20201124 59485.81412 412.55 1.9697  3.69 400 0.02764  0.102  
FRB20201124_0108.fits FRB20201124 59485.81436 412.55 3.3692  6.72 450 0.18275  1.228  
FRB20201124_0109.fits FRB20201124 59485.81504 412.55 4.2643  2.39 200 0.02221  0.053  
FRB20201124_0110.fits FRB20201124 59485.81517 412.55 2.2309  4.54 500 0.53528  2.43   
FRB20201124_0111.fits FRB20201124 59485.81546 412.55 1.5814  4.78 150 0.01547  0.074  
FRB20201124_0112.fits FRB20201124 59485.8157  412.55 3.4419  8.22 500 0.5477   4.503  
FRB20201124_0113.fits FRB20201124 59485.81594 412.55 4.7306  4.03 400 0.07349  0.296  
FRB20201124_0114.fits FRB20201124 59485.81643 412.55 1.9233  3.   350 0.01764  0.053  
FRB20201124_0115.fits FRB20201124 59485.81772 412.55 3.8443  6.21 450 0.09902  0.615  
FRB20201124_0116.fits FRB20201124 59485.81813 412.55 0.6751  5.96 150 0.03457  0.206  
FRB20201124_0117.fits FRB20201124 59485.8182  412.55 0.3228  2.64 150 0.01629  0.043  
FRB20201124_0118.fits FRB20201124 59485.81831 412.55 3.8737 10.91 300 0.05244  0.572  
FRB20201124_0119.fits FRB20201124 59485.81878 412.55 4.8637  7.83 200 0.03536  0.277  
FRB20201124_0120.fits FRB20201124 59485.82044 412.55 0.8118  5.24 450 0.15476  0.811  
FRB20201124_0121.fits FRB20201124 59485.8207  412.55 3.6901  2.67 100 0.02137  0.057  
FRB20201124_0122.fits FRB20201124 59485.82105 412.55 2.1136  4.14 250 0.01377  0.057  
FRB20201124_0123.fits FRB20201124 59485.82185 412.55 0.5208  2.93 200 0.10873  0.319  
FRB20201124_0124.fits FRB20201124 59485.82276 412.55 1.3800  5.01 250 0.03151  0.158  
FRB20201124_0125.fits FRB20201124 59485.82381 412.55 1.8504  4.77 400 0.15554  0.742  

